Towards Secure Slicing: Using Slice Isolation to Mitigate DDoS Attacks on 5G Core Network Slices

In this paper, we propose a solution to proactively mitigate Distributed Denial-of-Service attacks in 5G core network slicing using slice isolation. Network slicing is one of the key technologies that allow 5G networks to offer dedicated resources to different industries (services). However, a Distributed Denial-of-Service attack could severely impact the performance and availability of the slices as they could share the same physical resources in a multi-tenant virtualized networking infrastructure. Slice isolation is an essential requirement for 5G network slicing. In this paper, we use network isolation to tackle the challenging problem of Distributed Denial-of-Service attacks in 5G network slicing. We propose the use of a mathematical model that can provide on-demand slice isolation as well as guarantee end-to-end delay for 5G core network slices. We evaluate the proposed work with a mix of simulation and experimental work. Our results show that the proposed isolation could mitigate Distributed Denial-of-Service attacks as well as increase the availability of the slices. We believe this work will encourage further research in securing 5G network slicing.

==> CPURTT.txt <==
Request	DDoS	Krel-1	Krel-2	Krel-3
1	0.401	0.254	0.358	0.431
2	0.413666667	0.233	0.314	0.408
3	0.427666667	0.223	0.436	0.304
4	0.315666667	0.35	0.41	0.303
5	0.574	0.232	0.445	0.413
6	3.054	0.242	0.493	0.323
7	2.867	0.22	0.314	0.332
8	0.642666667	0.305	0.353	0.391
9	0.541333333	0.229	0.383	0.324
10	0.619666667	0.238	0.312	0.326
11	1.995666667	0.232	0.313	0.418
12	1.161666667	0.217	0.426	0.347
13	2.185333333	0.222	0.332	0.326
14	0.722666667	0.232	0.387	0.417
15	3.546666667	0.225	0.417	0.327
16	0.625	0.222	0.481	0.314
17	0.619666667	0.248	0.335	0.404
18	0.553333333	0.227	0.404	0.395
19	0.503666667	0.235	0.316	0.48
20	2.795333333	0.29	0.311	0.492
21	2.959333333	0.218	0.328	0.421
22	0.612	0.226	0.329	0.443
23	0.563	0.23	0.318	0.392
24	0.516	0.228	0.385	0.482
25	0.584666667	0.231	0.312	0.467
26	0.554333333	0.231	0.311	0.31
27	0.759	0.239	0.319	0.314
28	2.947666667	0.22	0.32	0.3
29	1.728	0.24	0.291	0.329
30	3.039666667	0.228	0.329	0.296
31	1.708666667	0.282	0.312	0.299
32	3.216666667	0.238	0.303	0.308
33	2.304666667	0.225	0.314	0.431
34	2.45	0.215	0.382	0.47
35	2.228666667	0.229	0.283	1.02
36	1.755	0.226	0.3	0.458
37	3.973333333	0.226	0.28	0.422
38	1.028	0.229	0.286	0.326
39	5.15	0.217	0.397	0.302
40	5.025	0.228	0.395	0.54
41	0.992666667	0.237	0.316	0.302
42	5.926666667	0.224	0.342	0.291
43	6.246666667	0.229	0.329	0.295
44	4.868	0.231	0.44	0.325
45	4.798666667	0.258	0.334	0.29
46	3.145666667	0.253	0.321	0.299
47	3.163	0.309	0.32	0.294
48	3.622333333	0.248	0.326	0.3
49	5.606666667	0.214	0.305	0.3
50	4.343333333	0.23	0.344	0.303
51	3.263333333	0.217	0.288	0.296
52	4.597666667	0.2	0.282	0.279
53	3.261333333	0.197	0.42	0.314
54	0.974333333	0.196	0.343	0.309
55	0.908666667	0.239	1	0.295
56	1.951	0.248	0.3	0.315
57	1.898666667	0.234	0.428	0.282
58	2.19	0.265	0.434	0.331
59	4.948666667	0.277	0.492	0.302
60	0.560666667	0.237	0.295	0.293
61	3.037666667	0.231	0.323	0.291
62	4.572	0.252	0.32	0.313
63	5.873333333	0.218	0.413	0.295
64	5.048333333	0.227	0.449	0.294
65	6.153333333	0.222	0.432	0.361
66	3.787333333	0.218	0.44	0.342
67	1.532333333	0.227	0.335	0.297
68	6.093333333	0.272	0.293	0.307
69	4.276666667	0.22	0.28	0.297
70	1.276333333	0.224	0.362	0.293
71	7.573333333	0.227	0.348	0.3
72	3.233	0.227	0.344	0.292
73	0.989	0.214	0.342	0.297
74	1.888666667	0.234	0.305	0.395
75	3.332333333	0.216	0.311	0.308
76	0.97	0.352	0.326	0.308
77	2.509333333	0.222	0.309	0.392
78	3.244	0.221	0.276	0.413
79	3.882666667	0.215	0.274	0.319
80	3.265	0.224	0.269	0.408
81	7.196333333	0.246	0.272	0.314
82	1.273	0.222	0.29	0.306
83	5.95	0.219	0.271	0.341
84	5.627333333	0.211	0.281	0.307
85	3.856666667	0.225	0.281	0.301
86	3.895	0.218	0.28	0.393
87	1.135333333	0.22	0.501	0.319
88	8.003333333	0.217	1.05	0.431
89	5.704	0.226	0.543	0.392
90	2.012333333	0.215	1.04	0.3
91	3.198333333	0.217	0.479	0.306
92	1.771333333	0.22	0.485	0.39
93	2.021666667	0.224	0.488	0.397
94	1.138	0.212	0.502	0.3
95	1.672666667	0.22	0.481	1
96	5.643666667	0.223	0.462	0.304
97	6.553333333	0.213	0.419	0.306
98	5.44	0.226	0.443	0.392
99	4.230333333	0.218	0.481	0.306
100	5.560333333	0.212	0.316	0.302
101	4.36	0.208	0.475	0.441
102	6.420333333	0.215	0.45	0.303
103	3.180333333	0.217	0.454	0.312
104	5.59	0.219	0.452	0.406
105	5.774333333	0.21	1	0.339
106	1.02	0.214	0.428	0.3
107	3.603333333	0.215	0.437	0.434
108	3.227666667	0.218	0.395	0.509
109	3.866	0.198	0.328	0.511
110	4.106666667	0.217	0.451	0.5
111	2.762666667	0.207	0.454	0.475
112	5.43	0.193	0.334	0.488
113	2.338	0.218	0.328	0.4
114	2.211	0.209	0.452	0.537
115	1.250333333	0.217	0.484	0.522
116	3.332333333	0.275	0.453	0.525
117	3.988333333	0.214	0.422	0.551
118	1.728666667	0.213	0.435	0.408
119	2.830666667	0.199	0.496	0.434
120	1.067	0.228	0.343	0.533
121	1.626666667	0.222	0.349	1.05
122	7.03	0.235	0.312	0.426
123	2.811666667	0.198	0.333	0.386
124	0.863	0.199	0.476	0.476
125	3.547333333	0.3	0.315	0.489
126	2.924333333	0.23	0.335	0.88
127	3.768	0.196	0.305	0.479
128	3.498333333	0.291	0.312	0.379
129	1.049	0.269	0.366	0.564
130	1.637	0.203	0.364	0.553
131	6.872333333	0.198	0.421	0.525
132	2.366666667	0.232	0.339	0.513
133	3.582333333	0.241	0.33	0.94
134	3.07	0.322	1.04	0.516
135	1.327666667	0.22	0.432	0.551
136	0.457333333	0.245	0.47	0.493
137	0.47	0.25	0.315	1.1
138	0.409333333	0.248	0.313	1.16
139	0.417	0.228	0.344	0.552
140	0.449333333	0.255	0.305	1.7
141	0.405	0.215	0.333	0.541
142	0.429333333	0.221	0.308	0.544
143	0.447	0.232	0.3	0.442
144	0.382333333	0.224	0.554	0.284
145	0.459	0.225	0.292	0.496
146	0.409	0.231	0.286	0.285
147	0.457666667	0.227	0.29	0.987
148	0.400333333	0.218	0.305	0.292
149	0.425666667	0.23	0.306	0.371
150	0.425666667	0.23	0.306	0.371


==> CPUResponse.txt <==
Request	DDoS	Krel-1	Krel-2	Krel-3
1	9.321451187	7.185935974	7.26723671	3.227148056
2	9.689966838	6.458997726	7.791042328	3.031454086
3	9.418884913	6.095170975	7.281064987	4.264068604
4	9.336312612	6.448984146	7.894992828	6.400995255
5	9.747584661	6.660938263	8.359909058	2.591915131
6	25.08862813	6.455898285	7.590055466	2.643928528
7	18.18871498	7.556200027	8.371114731	3.008794785
8	20.03963788	6.427049637	8.047103882	4.096441269
9	18.49794388	5.985975266	6.965875626	2.460079193
10	17.97739665	7.050991058	7.393836975	3.14166069
11	17.47862498	6.538152695	8.170127869	3.084497452
12	16.81431135	6.047964096	7.626056671	3.167667389
13	17.77172089	7.710933685	7.262945175	2.500247955
14	15.43871562	6.334066391	7.634878159	5.101947784
15	17.93368657	5.81908226	7.196187973	3.035831451
16	17.06496874	6.982088089	9.506940842	3.3198452
17	21.82666461	6.29401207	9.080886841	3.250837326
18	21.08105024	6.694078445	7.545948029	3.153762817
19	24.3853728	6.777048111	10.33806801	4.001426697
20	20.01007398	6.240129471	7.407188416	2.370729446
21	22.28705088	6.577968597	7.076025009	2.391328812
22	19.11664009	6.587028503	7.59100914	4.050092697
23	17.98232396	6.666898727	7.409095764	4.275655746
24	16.85937246	5.764961243	7.409095764	4.235744476
25	20.26295662	6.598949432	7.71188736	3.826332092
26	21.25898997	6.04391098	7.922887802	2.633113861
27	13.38171959	5.973100662	7.114887238	2.625646591
28	17.36768087	6.495952606	7.802963257	6.695823669
29	16.69200261	6.802082062	6.943941116	6.321172714
30	17.56167412	6.403923035	7.807016373	2.653455734
31	26.87899272	6.841182709	13.37885857	5.437717438
32	23.97425969	6.767988205	6.998062134	4.742231369
33	48.47367605	5.815029144	7.266998291	5.217561722
34	37.39563624	6.237030029	6.949186325	5.300474167
35	30.70068359	6.632089615	7.872819901	4.601640701
36	40.07530212	5.690097809	7.259845734	3.284311295
37	44.18238004	6.222009659	8.261203766	2.616891861
38	37.21110026	6.174087524	7.709026337	5.299701691
39	50.13624827	6.500005722	7.843017578	4.625587463
40	53.76029015	7.434844971	8.312940598	2.678432465
41	42.39471753	7.483005524	8.968114853	3.06930542
42	34.03830528	6.188869476	9.572029114	3.776636124
43	38.67212931	7.468938828	9.186983109	3.720502853
44	56.86036746	7.319927216	8.540868759	3.800582886
45	44.91774241	6.506919861	8.151054382	3.653554916
46	41.85223579	7.312059402	9.413957596	3.769168854
47	40.22932053	6.554841995	8.756160736	3.695783615
48	36.14091873	6.878852844	8.246898651	4.867630005
49	33.85726611	7.069826126	8.605003357	4.100561142
50	36.45857175	6.895065308	14.3840313	3.720760345
51	48.10627302	6.468057632	7.988929749	4.252996445
52	45.42605082	7.349967957	13.06605339	4.043397903
53	48.19997152	6.932020187	9.392976761	3.703250885
54	41.68534279	6.333112717	6.987094879	3.733377457
55	42.56534576	6.464958191	7.951021194	4.026145935
56	36.35263443	7.014989853	8.204936981	3.744449615
57	44.23125585	7.09605217	7.662057877	4.962387085
58	40.35329819	6.991147995	8.991956711	2.41476059
59	43.48397255	6.520986557	8.420944214	3.768138885
60	58.10626348	7.105112076	9.145975113	4.453840256
61	41.90270106	7.199048996	17.33493805	7.443580627
62	39.20229276	6.34098053	9.330034256	3.729000092
63	49.37966665	6.511926651	13.57316971	2.377939224
64	44.31676865	8.344888687	9.023189545	3.025016785
65	42.18935966	6.779909134	9.518146515	3.71638298
66	48.23001226	7.339000702	8.300065994	2.354507446
67	34.03568268	7.308959961	9.305953979	2.339315414
68	38.2976532	6.607055664	10.04385948	2.305841446
69	39.46590424	7.426023483	12.26782799	2.358627319
70	37.18129794	6.007194519	7.879018784	4.482936859
71	39.60474332	6.391048431	8.089780808	3.733634949
72	35.26004155	7.503986359	9.506940842	4.407491684
73	34.0953668	6.302833557	10.66303253	3.11050415
74	44.50329145	5.98192215	7.668972015	2.920475006
75	40.51764806	7.276058197	8.734941483	2.386693954
76	54.99299367	6.61110878	9.737014771	2.348842621
77	41.94323222	6.420850754	8.510828018	2.926654816
78	38.21897507	6.82592392	8.840799332	4.858875275
79	53.23735873	5.793094635	8.229017258	4.001169205
80	35.43098768	6.347894669	7.690906525	3.689088821
81	47.69698779	7.422208786	7.668018341	4.462337494
82	45.88397344	5.540132523	11.3670826	2.965536118
83	36.6760095	6.240844727	9.401082993	3.694496155
84	50.02562205	6.84094429	8.125066757	2.277774811
85	34.04506048	6.567955017	8.51893425	2.271337509
86	46.67131106	6.513118744	12.09402084	3.802642822
87	41.90063477	6.918907166	13.35501671	5.653753281
88	43.14398766	6.801128387	8.039951324	2.369441986
89	42.6932176	5.948066711	7.841825485	2.914810181
90	33.70165825	7.072925568	7.921934128	3.840494156
91	45.33704122	6.176948547	6.966114044	13.13183784
92	49.67164993	6.195068359	7.996082306	3.777666092
93	41.45264626	6.501197815	6.505966187	3.970012665
94	40.71863492	6.664991379	8.203983307	3.838434219
95	34.3682766	6.587028503	10.18190384	4.443025589
96	33.53452682	6.958961487	13.61107826	2.384634018
97	50.5929788	7.785081863	8.001089096	3.919286728
98	38.89036179	6.996870041	8.800983429	4.087686539
99	42.78667768	8.04400444	7.410049438	2.986135483
100	36.99040413	6.386041641	9.131908417	3.412799835
101	46.07796669	6.755113602	7.249116898	3.662309647
102	41.06871287	7.363080978	12.79687881	3.721790314
103	34.52634811	6.337165833	9.634017944	3.677501678
104	37.45230039	6.453990936	8.332967758	3.680591583
105	44.02828217	6.864070892	8.906126022	3.663339615
106	25.00939369	5.946159363	10.20812988	3.684968948
107	46.8506813	5.727052689	8.464097977	3.688316345
108	34.4924132	7.597923279	30.51114082	3.646087646
109	34.41429138	6.983995438	18.49603653	3.729257584
110	37.69866625	7.102012634	7.36117363	3.672094345
111	42.94856389	7.528066635	8.219003677	3.62651825
112	46.05833689	5.968809128	7.51209259	4.680690765
113	44.04044151	6.995916367	7.748842239	5.206747055
114	39.35869535	6.459951401	7.260084152	3.709688187
115	28.08062236	6.036996841	9.841918945	2.99695015
116	45.72765032	7.163047791	11.39903069	3.232555389
117	39.96888796	7.32588768	12.39705086	3.817834854
118	35.5026722	7.883071899	8.388996124	3.678531647
119	27.46844292	6.776809692	11.4428997	4.537010193
120	38.26634089	6.553173065	10.84709167	3.665399551
121	42.13762283	6.702899933	13.62705231	3.76376152
122	40.27803739	6.577014923	14.3969059	3.741102219
123	45.99070549	7.874011993	8.95190239	3.64274025
124	33.72899691	6.184101105	9.660959244	3.689346313
125	41.83300336	6.531000137	10.71190834	3.634243011
126	39.83195623	6.749868393	9.227991104	3.648405075
127	36.08608246	7.565975189	10.42294502	3.727197647
128	34.74466006	7.356882095	8.537054062	4.491691589
129	46.66002591	6.562948227	9.807825089	3.65896225
130	18.37730408	9.493112564	7.352828979	3.655872345
131	12.36303647	8.241891861	8.334875107	4.081249237
132	9.482065837	7.063150406	8.934020996	3.752946854
133	9.073019028	6.876945496	7.874011993	2.709589005
134	9.500265121	6.520032883	7.127046585	3.286371231
135	8.84270668	7.065057755	7.73191452	3.704280853
136	8.956273397	6.212949753	8.685112	3.655872345
137	9.376049042	6.607055664	8.094787598	3.732347488
138	10.44503848	7.390975952	7.764101028	3.640680313
139	9.285291036	6.671905518	7.243156433	3.727970123
140	10.04171371	7.699012756	6.918907166	3.654842377
141	9.084383647	8.503913879	7.491827011	3.777666092
142	8.811394374	7.230997086	7.994890213	3.66771698
143	9.402592977	6.18481636	7.550001144	3.627548218
144	10.50464312	7.248878479	9.22203064	3.717412949
145	10.00738144	10.48707962	8.441925049	3.67647171
146	9.301026662	7.426977158	8.258104324	3.592014313
147	9.995381037	7.266998291	8.51893425	3.735694885
148	10.11737188	6.557941437	7.289886475	4.6438694
149	9.221315384	7.593154907	7.910013199	3.9818573
150	8.7890625	12.51196861	7.910013199	3.815517426

==> FloodBW.txt <==
Time	DDoS	Krel-1	Krel-2	Krel-3
5	11.30	10.48	11.20	10.90
10	9.44	10.48	9.34	9.44
15	9.44	9.16	9.55	9.44
20	10.30	9.95	9.86	9.76
25	9.44	9.30	9.23	9.23
30	9.65	9.66	9.77	9.44
35	2.52	9.45	9.55	9.55
40	0.63	9.30	9.55	9.55
45	0.63	9.66	9.44	9.44
50	0.63	9.52	9.77	9.44
55	0.63	9.58	9.77	9.88
60	0.63	9.23	9.44	9.13
65	0.63	9.23	9.44	9.44
70	0.63	10.17	9.77	9.77
75	0.63	9.09	9.44	9.13
80	0.63	9.88	9.44	9.77
85	0.63	9.31	9.55	9.23
90	0.63	9.16	9.88	9.44
95	0.63	9.88	9.34	9.88
100	0.63	9.31	9.67	9.13
105	0.63	9.73	9.55	9.44
110	0.63	9.44	9.44	9.65
115	0.64	9.23	9.88	9.55
120	0.64	9.73	9.44	9.44
125	0.65	9.38	9.44	9.44
130	10.10	9.66	9.77	9.23
135	9.44	9.48	9.62	9.53
140	9.44	9.38	9.23	9.35
145	9.65	9.36	9.65	9.34
150	10.20	9.35	9.86	9.32


==> FloodRTT.txt <==
Request	DDoS	Krel-1	Krel-2	Krel-3
1	0.186666667	0.186	0.182333333	0.255
2	0.171	0.178666667	0.169	0.225
3	0.171	0.177666667	0.171666667	0.216
4	0.164333333	0.168	0.167	0.214
5	0.161	0.163333333	0.199	0.222
6	0.163666667	0.166333333	0.199	0.195
7	0.159666667	0.166	0.169333333	0.221
8	0.163333333	0.175666667	0.208333333	0.209
9	0.175	0.169	0.172333333	0.197
10	0.161666667	0.163333333	0.169333333	0.226
11	0.160666667	0.163333333	0.167666667	0.225
12	0.158	0.166333333	0.165666667	0.217
13	0.162333333	0.18	0.169333333	0.213
14	0.172333333	0.169	0.170666667	0.198
15	0.165	0.168666667	0.163	0.227
16	0.165333333	0.165666667	0.166	0.227
17	0.163	0.165	0.167333333	0.199
18	0.167666667	0.167333333	0.167	0.23
19	0.179666667	0.176666667	0.168	0.182
20	0.149333333	0.171333333	0.164333333	0.232
21	0.154	0.167666667	0.163333333	0.2
22	0.171666667	0.164666667	0.165333333	0.219
23	0.159	0.164666667	0.168333333	0.19
24	0.163333333	0.176666667	0.191666667	0.22
25	0.162333333	0.167666667	0.168666667	0.208
26	0.173666667	0.166	0.166666667	0.198
27	0.175	0.164333333	0.164	0.2
28	12.698	0.351333333	0.164666667	0.225
29	5.499666667	0.441666667	0.524666667	0.203
30	6.355333333	0.518666667	0.547	0.204
31	4.97	0.494333333	0.516	0.216
32	4.865	0.559	0.558333333	0.183
33	38.2	0.535	0.535666667	0.256
34	17.76666667	0.534666667	0.533333333	0.186
35	16.33333333	0.518333333	0.585	0.204
36	15.46666667	0.544666667	0.554	0.193
37	19.3	0.561333333	0.591666667	0.223
38	14.03333333	0.598333333	0.587333333	0.25755
39	16.26666667	0.371	0.582	0.2143
40	16.86666667	0.582	0.437	0.213
41	15.56666667	0.427	0.576	0.21614
42	15.66666667	0.543	0.557333333	0.22422
43	51.53333333	0.550666667	0.534	0.19695
44	18.06666667	0.524333333	0.58	0.22321
45	14.7	0.571	0.594333333	0.21109
46	15.76666667	0.506333333	0.538	0.19897
47	15.03333333	0.524333333	0.536666667	0.22826
48	15.3	0.577	0.567666667	0.22725
49	14.76666667	0.591333333	0.514333333	0.21917
50	18.43333333	0.432666667	0.528333333	0.21513
51	14.36666667	0.509	0.561	0.19998
52	15.13333333	0.571666667	0.555666667	0.22927
53	15.86666667	0.530333333	0.51	0.22927
54	25.86666667	0.551333333	0.544	0.20099
55	17.03333333	0.594	0.571666667	0.2323
56	14.83333333	0.579333333	0.584666667	0.18382
57	15.43333333	0.578666667	0.547333333	0.23432
58	14.9	0.607	0.545	0.202
59	18.9	0.568666667	0.526	0.22119
60	13.93333333	0.518333333	0.562666667	0.1919
61	14.1	0.485666667	0.445666667	0.2222
62	14.06666667	0.592	0.575666667	0.21008
63	14.83333333	0.470333333	0.596333333	0.19998
64	14.4	0.54	0.579333333	0.202
65	15.06666667	0.540666667	0.550333333	0.22725
66	15.5	0.560333333	0.561666667	0.20503
67	15.03333333	0.578	0.541333333	0.20604
68	15.6	0.530333333	0.524666667	0.21816
69	14.23333333	0.560333333	0.591	0.18483
70	15.16666667	0.553	0.543333333	0.25856
71	15.5	0.588	0.510333333	0.18786
72	14.03333333	0.489	0.441333333	0.1867
73	19.13333333	0.402333333	0.359333333	0.19493
74	15.93333333	0.489333333	0.469	0.22523
75	15.73333333	0.494	0.533	0.26265
76	14.2	0.547	0.588666667	0.23175
77	18.13333333	0.546666667	0.526333333	0.22248
78	14.86666667	0.538333333	0.537333333	0.22042
79	19.8	0.518333333	0.587	0.22866
80	14.56666667	0.515666667	0.581	0.20085
81	17.83333333	0.570666667	0.557333333	0.22763
82	15.03333333	0.475666667	0.589	0.21527
83	14.66666667	0.539333333	0.411	0.20291
84	14.46666667	0.461	0.382	0.23278
85	14.7	0.497	0.581	0.23175
86	17.36666667	0.554333333	0.575666667	0.22351
87	14.33333333	0.569	0.521	0.21939
88	14.6	0.523666667	0.539666667	0.20394
89	16.13333333	0.576333333	0.524	0.23381
90	17.96666667	0.570666667	0.543	0.23381
91	16.8	0.517666667	0.578333333	0.20497
92	15.53333333	0.545	0.562	0.2369
93	17.3	0.534	0.574333333	0.18746
94	14.5	0.465	0.319	0.23896
95	17	0.399333333	0.360666667	0.206
96	16.13333333	0.537333333	0.541	0.22557
97	16.3	0.548	0.515333333	0.1957
98	17.06666667	0.520333333	0.542666667	0.2266
99	13.23333333	0.511333333	0.565333333	0.21424
100	15.53333333	0.583333333	0.470333333	0.20394
101	16.06666667	0.571333333	0.550333333	0.206
102	14.93333333	0.492666667	0.553666667	0.23175
103	15.33333333	0.560333333	0.605	0.20909
104	52.53333333	0.553	0.605333333	0.21012
105	15.73333333	0.534666667	0.409	0.22248
106	15.56666667	0.537333333	0.405666667	0.18849
107	18.4	0.559666667	0.562	0.18876
108	14.96666667	0.463666667	0.554666667	0.19158
109	32.4	0.579	0.510666667	0.1913
110	15.53333333	0.574	0.529666667	0.19879
111	15.73333333	0.533	0.515333333	0.22969
112	15.33333333	0.579333333	0.540666667	0.2601
113	15.23333333	0.552	0.601666667	0.2295
114	14.33333333	0.497	0.532666667	0.22032
115	23.03333333	0.479666667	0.565	0.21828
116	15.23333333	0.574666667	0.366666667	0.22644
117	15.5	0.535666667	0.483	0.1989
118	16.1	0.548333333	0.523333333	0.22542
119	17.4	0.571666667	0.559	0.21318
120	40.73333333	0.537666667	0.545666667	0.20094
121	16.13333333	0.552666667	0.502	0.23052
122	16	0.569333333	0.539333333	0.2295
123	24.3	0.501	0.581	0.22134
124	16.2	0.535333333	0.523666667	0.21726
125	15.13333333	0.516333333	0.547	0.20196
126	12.25133333	0.277333333	0.419	0.23154
127	18.26666667	0.275333333	0.195666667	0.23154
128	15.93333333	0.279666667	0.312	0.20298
129	16.13333333	0.311	0.279	0.2346
130	10.51833333	0.307333333	0.292666667	0.18564
131	5.069666667	0.269	0.287333333	0.23664
132	0.162	0.32	0.316333333	0.204
133	0.145666667	0.307333333	0.307	0.22338
134	0.151666667	0.294	0.334333333	0.1938
135	0.150666667	0.294666667	0.314666667	0.2244
136	0.143666667	0.166	0.297666667	0.21216
137	0.147333333	0.170333333	0.284666667	0.20196
138	0.147666667	0.167	0.286333333	0.204
139	0.145	0.168	0.232	0.2295
140	0.147	0.165666667	0.292	0.20706
141	0.147333333	0.178	0.284333333	0.20808
142	0.144	0.17	0.268333333	0.22032
143	0.146	0.166333333	0.292	0.18666
144	0.146	0.166333333	0.276333333	0.26112
145	0.167333333	0.168333333	0.322333333	0.18972
146	0.149666667	0.168	0.269666667	0.20808
147	0.151666667	0.167	0.301333333	0.19686
148	0.146333333	0.168	0.320666667	0.22746
149	0.161	0.166666667	0.295666667	0.146
150	0.15	0.167	0.166666667	0.143


==> FloodResponse.txt <==
Request	DDoS	Krel-1	Krel-2	Krel-3
1	3.003279368	3.171364466	3.756364187	2.988100052
2	4.328012466	2.178033193	3.162701925	2.806901932
3	3.227392832	2.159674962	3.871758779	3.94821167
4	3.225008647	2.382357915	3.86428833	5.926847458
5	3.578980764	2.471049627	3.67196401	2.399921417
6	3.174702326	2.442757289	3.492037455	2.44808197
7	3.647963206	2.337376277	3.266334534	2.785921097
8	3.156423569	2.282301585	3.830989202	3.793001175
9	4.185676575	2.522706985	3.705024719	2.277851105
10	3.389755885	3.510951996	3.278334936	2.908945084
11	3.371636073	3.223101298	3.0550162	2.856016159
12	3.558715185	2.953688304	3.657976786	2.93302536
13	3.875017166	3.02028656	3.508965174	2.315044403
14	4.375696182	3.37433815	3.424008687	4.724025726
15	4.252990087	3.377278646	3.652413686	2.810955048
16	3.240982691	2.970377604	3.661394119	3.07393074
17	3.926595052	3.152688344	3.554662069	3.010034561
18	3.432035446	3.046035767	3.4913222	2.920150757
19	3.445068995	2.938906352	3.460327784	3.705024719
20	3.20092837	2.617438634	3.091812134	2.195119858
21	3.476381302	2.831776937	2.910693487	2.214193344
22	3.292004267	2.584934235	3.482659658	3.750085831
23	3.448724747	2.815326055	3.460009893	3.958940506
24	3.438313802	2.812306086	3.452301025	3.921985626
25	3.208955129	2.703030904	3.922621409	3.542900085
26	3.391027451	2.533992132	3.646850586	2.43806839
27	3.253300985	2.627690633	3.652652105	2.431154251
28	3.416538239	2.517620722	3.459692001	6.199836731
29	3.947973251	2.542972565	3.477334976	5.852937698
30	53.12665304	57.78598785	71.54734929	2.456903458
31	102.146705	35.99802653	35.26004155	5.034923553
32	99.37198957	34.06365712	39.5890077	4.390954971
33	98.33097458	38.04643949	33.6886247	4.831075668
34	160.0747108	36.89225515	34.97163455	4.907846451
35	150.919199	42.48698552	33.24198723	4.260778427
36	147.5236416	37.8036499	33.88603528	3.041028976
37	151.2200038	38.96872203	33.15925598	2.423048019
38	147.113959	36.57801946	35.29421488	4.907131195
39	147.3909219	37.29168574	37.74762154	4.282951355
40	145.3893185	42.39670436	38.3673509	2.48003006
41	153.476874	76.91399256	75.69734255	2.841949463
42	199.0729968	35.70167224	41.79994265	3.4968853
43	149.6770382	35.43035189	40.41639964	3.444910049
44	155.4399331	32.44638443	38.48536809	3.519058228
45	151.3096491	37.76629766	34.20694669	3.382921219
46	153.0990601	32.83198675	34.82039769	3.489971161
47	147.3133564	33.88230006	33.71111552	3.422021866
48	150.4859924	39.02069728	35.10800997	4.507064819
49	147.4547386	38.2279555	37.0156765	3.796815872
50	139.822642	32.98425674	39.9723053	3.445148468
51	148.2012272	33.71071815	36.05707486	3.937959671
52	141.9076125	35.32131513	41.94466273	3.743886948
53	138.8552189	39.21206792	39.43300247	3.428936005
54	146.2194125	34.56568718	39.87137477	3.456830978
55	153.4963449	34.05372302	36.85363134	3.727912903
56	149.5463053	35.42606036	35.13503075	3.467082977
57	153.803587	32.58260091	34.78089968	4.594802856
58	150.4463355	34.81976191	33.98958842	2.235889435
59	288.6133989	35.80721219	35.67465146	3.489017487
60	154.2086601	37.76399295	40.41234652	4.123926163
61	156.0857296	39.89203771	94.97769674	6.892204285
62	142.3636278	43.34163666	36.64970398	3.452777863
63	155.373017	36.95933024	35.6760025	2.201795578
64	145.3976631	38.91531626	41.27868017	2.800941467
65	147.5964387	38.798968	39.56325849	3.441095352
66	256.4716339	33.19303195	35.66638629	2.180099487
67	151.9329548	34.48859851	37.19536463	2.166032791
68	152.7733803	39.34629758	33.12563896	2.135038376
69	142.433087	40.28940201	35.60233116	2.183914185
70	156.8112373	33.99896622	32.24658966	4.150867462
71	149.8785019	35.16864777	37.55696615	3.457069397
72	153.698047	34.86299515	34.72741445	4.081010818
73	149.8932838	36.07837359	36.46032015	2.880096436
74	198.2433001	40.20357132	38.10866674	2.704143524
75	143.9093749	39.36839104	34.74370639	2.20990181
76	141.5642103	38.85523478	34.50536728	2.174854279
77	154.4949214	37.33730316	39.91230329	2.70986557
78	142.9189046	43.43398412	37.3749733	4.498958588
79	140.3143406	35.67934036	34.70762571	3.704786301
80	145.3216871	34.70770518	37.26561864	3.415822983
81	139.0651067	34.77263451	38.81875674	4.131793976
82	141.8802738	35.66495577	33.08200836	2.745866776
83	137.9760901	36.43425306	34.15163358	3.420829773
84	150.3022512	36.84035937	34.37399864	2.109050751
85	145.7479	35.96202532	39.12130992	2.103090286
86	148.2059956	34.8713398	43.4366862	3.520965576
87	151.2343089	39.06035423	40.37102063	5.234956741
88	144.3640391	36.7342631	34.62298711	2.193927765
89	104.1599909	39.23042615	43.63830884	2.698898315
90	148.4996478	40.24497668	35.56370735	3.556013107
91	150.4213015	35.19201279	37.07830111	12.15910912
92	146.3067532	37.10691134	37.44069735	3.497838974
93	151.6113281	36.2209479	42.14032491	3.675937653
94	148.2210159	35.13264656	34.23237801	3.554105759
95	144.2543666	35.23667653	37.44657834	4.113912582
96	142.4109936	36.83837255	33.72534116	2.207994461
97	151.001056	34.12167231	36.28563881	3.628969193
98	153.3213456	49.16167259	37.75636355	3.784894943
99	148.317337	41.66134199	40.06799062	2.764940262
100	151.4459451	35.20671527	35.12064616	3.159999847
101	146.0606257	34.8089536	37.89631526	3.391027451
102	108.893315	40.60435295	34.6903801	3.446102142
103	99.33233261	34.75777308	39.01322683	3.405094147
104	101.3270219	40.34201304	34.30779775	3.40795517
105	104.5993169	36.02902095	36.89233462	3.391981125
106	223.3653863	37.05501556	36.42598788	3.412008286
107	103.5499573	39.86994425	36.41931216	3.415107727
108	106.4183712	39.59902128	34.57434972	3.37600708
109	100.8264224	40.01132647	41.2273407	3.453016281
110	105.6500276	34.79488691	29.23289935	3.400087357
111	96.44770622	37.70764669	34.99531746	3.357887268
112	95.25926908	36.19162242	34.50608253	4.333972931
113	100.8529663	35.36105156	39.52304522	4.821062088
114	98.3906587	36.77336375	37.40620613	3.434896469
115	99.59761302	34.70039368	36.99668248	2.774953842
116	101.0306676	34.58277384	36.07304891	2.993106842
117	50.96666018	33.79631042	36.89845403	3.535032272
118	55.35300573	34.62545077	36.18574142	3.406047821
119	50.69367091	36.96068128	34.42541758	4.200935364
120	52.83228556	28.35734685	40.10264079	3.393888474
121	55.13064067	31.97574615	41.56136513	3.484964371
122	46.43066724	33.81403287	39.0141805	3.463983536
123	49.1912365	37.00462977	36.03339195	3.372907639
124	48.01869392	23.25638135	37.41931915	3.416061401
125	49.10000165	13.58000437	13.6830012	3.365039825
126	50.66370964	13.38370641	14.17469978	3.378152847
127	26.54767036	16.10922813	13.36296399	3.451108933
128	48.83098602	14.07798131	13.97331556	4.158973694
129	49.55935478	13.76899083	17.88496971	3.387928009
130	52.07761129	3.25067838	13.43901952	3.385066986
131	30.11790911	3.207763036	3.64836057	3.778934479
132	3.509283066	3.19369634	3.82232666	3.47495079
133	3.181060155	3.16675504	3.535350164	2.508878708
134	3.725687663	3.290017446	3.668069839	3.042936325
135	3.710985184	2.967278163	3.62499555	3.429889679
136	3.383398056	2.767960231	3.597656886	3.385066986
137	3.345092138	2.731561661	3.859996796	3.455877304
138	3.869613012	2.76128451	3.659963608	3.37100029
139	3.615220388	3.033240636	3.651380539	3.451824188
140	3.384987513	2.997636795	3.462076187	3.384113312
141	3.67196401	2.988974253	3.682295481	3.497838974
142	3.664731979	3.016312917	3.338416417	3.396034241
143	3.525336583	3.14895312	3.745237986	3.358840942
144	3.048658371	3.01639239	3.352006276	3.442049026
145	3.456989924	2.830346425	3.618717194	3.404140472
146	3.645261129	2.821286519	3.463029861	3.325939178
147	4.444996516	2.812385559	3.443002701	3.458976746
148	3.918011983	2.85299619	3.494024277	4.299879074
149	3.339926402	2.85243988	3.487269084	3.686904907
150	3.62499555	2.847671509	3.471374512	3.532886505

